Real-time Image-based Lighting of Glints

Image-based lighting is a widely used technique to reproduce shading under real-world lighting conditions, especially in real-time rendering applications. A particularly challenging scenario involves materials exhibiting a sparkling or glittering appearance, caused by discrete microfacets scattered across their surface. In this paper, we propose an efficient approximation for image-based lighting of glints, enabling fully dynamic material properties and environment maps. Our novel approach is grounded in real-time glint rendering under area light illumination and employs standard environment map filtering techniques. Crucially, our environment map filtering process is sufficiently fast to be executed on a per-frame basis. Our method assumes that the environment map is partitioned into few homogeneous regions of constant radiance. By filtering the corresponding indicator functions with the normal distribution function, we obtain the probabilities for individual microfacets to reflect light from each region. During shading, these probabilities are utilized to hierarchically sample a multinomial distribution, facilitated by our novel dual-gated Gaussian approximation of binomial distributions. We validate that our real-time approximation is close to ground-truth renderings for a range of material properties and lighting conditions, and demonstrate robust and stable performance, with little overhead over rendering glints from a single directional light. Compared to rendering smooth materials without glints, our approach requires twice as much memory to store the prefiltered environment map.

==> assets/radiancelevels/histogram_log.csv <==
-4.981088636759963606e+00,1.033274212257714484e-04
-4.943284051803749080e+00,1.366152368824344364e-04
-4.905479466847533665e+00,1.641830979893188177e-04
-4.867674881891319139e+00,2.010791169836781194e-04
-4.829870296935104612e+00,2.466030548217165263e-04
-4.792065711978889198e+00,2.953505712527605318e-04
-4.754261127022674671e+00,3.750438409530944673e-04
-4.716456542066460145e+00,4.649671627977692927e-04
-4.678651957110245618e+00,5.517471359242188218e-04
-4.640847372154031092e+00,6.537449227843964697e-04
-4.603042787197815677e+00,7.630645497938939349e-04
-4.565238202241601151e+00,8.749332115004733240e-04
-4.527433617285386624e+00,1.063404725418051365e-03
-4.489629032329171210e+00,1.358163532284465324e-03
-4.451824447372956683e+00,1.683680006504855147e-03
-4.414019862416742157e+00,2.131384548054231394e-03
-4.376215277460527631e+00,2.788697289879573174e-03
-4.338410692504312216e+00,3.746874906355034292e-03
-4.300606107548097690e+00,5.059140875111933604e-03
-4.262801522591883163e+00,6.770120429500781425e-03
-4.224996937635667749e+00,7.317952515315635613e-03
-4.187192352679453222e+00,7.236309315707558851e-03
-4.149387767723238696e+00,7.472897039331329906e-03
-4.111583182767024169e+00,7.650636815839899699e-03
-4.073778597810809643e+00,7.657890817329893532e-03
-4.035974012854594228e+00,7.659323167776795060e-03
-3.998169427898379702e+00,7.794995585634349050e-03
-3.960364842942165176e+00,7.844949448043394419e-03
-3.922560257985949761e+00,8.061712692913012082e-03
-3.884755673029735235e+00,8.274379949048532579e-03
-3.846951088073520708e+00,8.589598470631282581e-03
-3.809146503117306182e+00,9.026919943941240712e-03
-3.771341918161090767e+00,9.658182823141276893e-03
-3.733537333204876241e+00,1.027161371977604841e-02
-3.695732748248661714e+00,1.085344637403233732e-02
-3.657928163292447188e+00,1.154798354915559724e-02
-3.620123578336231773e+00,1.235036292725670733e-02
-3.582318993380017247e+00,1.316139246285030415e-02
-3.544514408423802720e+00,1.357031620512384566e-02
-3.506709823467588194e+00,1.390874566887693661e-02
-3.468905238511372779e+00,1.466619925398103541e-02
-3.431100653555158253e+00,1.557452523507219314e-02
-3.393296068598943727e+00,1.688528503847974011e-02
-3.355491483642728312e+00,1.785922434112924284e-02
-3.317686898686513786e+00,1.889374283735483634e-02
-3.279882313730299259e+00,1.997517676929295646e-02
-3.242077728774084733e+00,2.095975831763345967e-02
-3.204273143817869318e+00,2.183981358877349135e-02
-3.166468558861654792e+00,2.313902141399470924e-02
-3.128663973905440265e+00,2.470446451804299282e-02
-3.090859388949225739e+00,2.592681276129864265e-02
-3.053054803993010324e+00,2.772598691681538510e-02
-3.015250219036795798e+00,2.930885237803883964e-02
-2.977445634080581272e+00,3.066039817280595894e-02
-2.939641049124366301e+00,3.163665892333495516e-02
-2.901836464168151331e+00,3.346688590059431617e-02
-2.864031879211936804e+00,3.561861351338313497e-02
-2.826227294255722278e+00,3.746966074144334607e-02
-2.788422709299507307e+00,3.845770800110454718e-02
-2.750618124343292337e+00,3.872534931212992526e-02
-2.712813539387077810e+00,3.807906176706695595e-02
-2.675008954430863284e+00,3.775068292803854947e-02
-2.637204369474648313e+00,3.696207355137193923e-02
-2.599399784518433343e+00,3.495632858260486892e-02
-2.561595199562218816e+00,3.537345480103931683e-02
-2.523790614606003846e+00,3.788299283888017094e-02
-2.485986029649788875e+00,4.541393521677495465e-02
-2.448181444693574349e+00,5.928182129460912025e-02
-2.410376859737359823e+00,7.783057945652376020e-02
-2.372572274781144852e+00,9.237696141004041184e-02
-2.334767689824929882e+00,1.116663812486328733e-01
-2.296963104868715355e+00,1.575409983016854976e-01
-2.259158519912500829e+00,2.675642068895355830e-01
-2.221353934956285858e+00,3.581975076188770313e-01
-2.183549350000070888e+00,3.577028718404584584e-01
-2.145744765043856361e+00,3.105953345339101390e-01
-2.107940180087641835e+00,2.461193883225373247e-01
-2.070135595131426864e+00,2.081845304753618953e-01
-2.032331010175211894e+00,1.697852737635072995e-01
-1.994526425218997367e+00,1.362305993664345016e-01
-1.956721840262782619e+00,1.160492071206054437e-01
-1.918917255306567649e+00,1.055280024694443125e-01
-1.881112670350352900e+00,9.927519072535288813e-02
-1.843308085394138152e+00,9.058532254764189995e-02
-1.805503500437923403e+00,8.093260386005453333e-02
-1.767698915481708655e+00,7.262846144793383418e-02
-1.729894330525493906e+00,6.506777327573665115e-02
-1.692089745569279158e+00,5.847760516414243770e-02
-1.654285160613064409e+00,5.420226672884500413e-02
-1.616480575656849661e+00,5.034070826964271578e-02
-1.578675990700634912e+00,4.836613767770506916e-02
-1.540871405744420164e+00,4.677681265263182453e-02
-1.503066820788205415e+00,4.456700230212306407e-02
-1.465262235831990667e+00,4.297744994955967485e-02
-1.427457650875775919e+00,4.198047682075153192e-02
-1.389653065919561170e+00,4.287155428379069155e-02
-1.351848480963346200e+00,4.288829907226514304e-02
-1.314043896007131451e+00,4.384333820326020981e-02
-1.276239311050916703e+00,4.373341295031592940e-02
-1.238434726094701954e+00,4.417028727061227122e-02
-1.200630141138487206e+00,4.548728505568790798e-02
-1.162825556182272457e+00,4.645171890446675445e-02
-1.125020971226057709e+00,4.710417100015994868e-02
-1.087216386269842960e+00,4.868809456871133617e-02
-1.049411801313628212e+00,4.955787238335303962e-02
-1.011607216357413463e+00,4.846874794009654874e-02
-9.738026314011989371e-01,4.982982297907378316e-02
-9.359980464449839666e-01,5.112118400560951986e-02
-8.981934614887689960e-01,5.240474704812080053e-02
-8.603888765325544696e-01,5.481303978546467337e-02
-8.225842915763399432e-01,5.799049883964909474e-02
-7.847797066201249727e-01,5.897051547618278183e-02
-7.469751216639100022e-01,6.166791423331074995e-02
-7.091705367076954758e-01,6.311569063943428537e-02
-6.713659517514805053e-01,6.225993436796371794e-02
-6.335613667952655348e-01,6.534421757679172160e-02
-5.957567818390510084e-01,6.675582305287305895e-02
-5.579521968828364820e-01,6.956792322088715952e-02
-5.201476119266215115e-01,7.260233013148524595e-02
-4.823430269704065410e-01,7.407481476142759036e-02
-4.445384420141920145e-01,8.067444725361407054e-02
-4.067338570579774881e-01,8.861655452096257879e-02
-3.689292721017625176e-01,9.432601543653629239e-02
-3.311246871455475471e-01,9.936238270678156292e-02
-2.933201021893330207e-01,1.075519141549654695e-01
-2.555155172331184943e-01,1.160490602786672515e-01
-2.177109322769035238e-01,1.300366766758427606e-01
-1.799063473206885533e-01,1.455966819740471541e-01
-1.421017623644740269e-01,1.565182403340788508e-01
-1.042971774082590564e-01,1.652331413901820256e-01
-6.649259245204408586e-02,1.561511018005208862e-01
-2.868800749582955945e-02,1.642849193407787400e-01
9.116577460384966969e-03,1.284202790918756443e-01
4.692116241659993747e-02,9.102237592845613401e-02
8.472574737281490798e-02,7.082915218345763042e-02
1.225303323290294344e-01,6.221302704269615624e-02
1.603349172852439608e-01,5.993842902365975611e-02
1.981395022414589313e-01,5.982806103186107116e-02
2.359440871976739018e-01,6.018572066745656035e-02
2.737486721538884282e-01,6.746371740385880000e-02
3.115532571101029546e-01,6.815260435311748521e-02
3.493578420663179251e-01,6.685561528099047413e-02
3.871624270225328956e-01,6.591755040623106798e-02
4.249670119787474221e-01,6.721631510199441162e-02
4.627715969349623926e-01,6.575651683838092121e-02
5.005761818911773631e-01,6.867948620201565213e-02
5.383807668473918895e-01,7.357322195975911361e-02
5.761853518036064159e-01,8.066963917858284427e-02
6.139899367598213864e-01,8.447625611281435465e-02
6.517945217160363569e-01,8.682688116517146837e-02
6.895991066722508833e-01,9.173663020224506748e-02
7.274036916284654097e-01,9.873103033155822272e-02
7.652082765846803802e-01,1.048112129263659015e-01
8.030128615408953507e-01,1.100316106120722698e-01
8.408174464971098772e-01,1.091931201150802000e-01
8.786220314533244036e-01,1.164042949463834492e-01
9.164266164095393741e-01,1.380019997528265097e-01
9.542312013657543446e-01,1.795284488759694985e-01
9.920357863219688710e-01,2.097010435095413849e-01
1.029840371278183397e+00,2.005722083162898572e-01
1.067644956234398368e+00,2.019590061965624850e-01
1.105449541190613338e+00,2.055342251658562880e-01
1.143254126146827865e+00,2.259813466664327974e-01
1.181058711103042835e+00,2.255171388824474266e-01
1.218863296059257806e+00,2.365573822602355103e-01
1.256667881015472332e+00,2.556801845118814587e-01
1.294472465971686859e+00,2.480848458255098254e-01
1.332277050927901829e+00,2.465096916031840057e-01
1.370081635884116800e+00,2.949565045105468353e-01
1.407886220840331326e+00,3.564836447111787709e-01
1.445690805796545853e+00,4.178544237515744442e-01
1.483495390752760823e+00,3.930717787928058593e-01
1.521299975708975794e+00,3.738308576513080794e-01
1.559104560665190320e+00,4.079800730345901627e-01
1.596909145621404846e+00,4.104306913894932296e-01
1.634713730577619817e+00,3.474977808320136030e-01
1.672518315533834787e+00,3.260846634306324154e-01
1.710322900490049314e+00,3.610443990753519072e-01
1.748127485446264284e+00,3.597914396418447347e-01
1.785932070402479255e+00,2.814726530004765803e-01
1.823736655358693781e+00,2.926979641503976159e-01
1.861541240314908308e+00,3.466966390902425643e-01
1.899345825271123278e+00,3.834946515029124536e-01
1.937150410227338249e+00,5.123430917002053109e-01
1.974954995183552775e+00,6.631911762145141775e-01
2.012759580139767301e+00,6.313290167337125558e-01
2.050564165095982272e+00,5.024703319386707445e-01
2.088368750052197242e+00,3.567382129099823107e-01
2.126173335008411769e+00,2.988610520116114500e-01
2.163977919964626295e+00,2.971380452119461446e-01
2.201782504920841266e+00,2.826466562027810103e-01
2.239587089877056236e+00,2.793563895894497495e-01
2.277391674833270763e+00,3.029420842609527043e-01
2.315196259789485733e+00,2.791254170794184586e-01
2.353000844745700704e+00,1.977386815445887902e-01
2.390805429701915230e+00,1.561716908569940332e-01
2.428610014658129757e+00,1.279993912448238180e-01
2.466414599614344727e+00,1.216400013112376582e-01
2.504219184570559698e+00,1.135952899715351738e-01
2.542023769526774224e+00,1.035769186660087937e-01
2.579828354482988750e+00,9.771396733455321726e-02
2.617632939439203721e+00,9.082284958606481884e-02
2.655437524395418691e+00,7.406969564050723542e-02
2.693242109351633218e+00,6.651241454710818402e-02
2.731046694307847744e+00,6.205713342502382213e-02
2.768851279264062715e+00,5.920132682071196917e-02
2.806655864220277685e+00,5.319623179329773660e-02
2.844460449176492212e+00,4.704023991171121799e-02
2.882265034132707182e+00,4.636845379162710806e-02
2.920069619088922153e+00,4.751158210899142365e-02
2.957874204045136679e+00,3.506980308494066223e-02
2.995678789001351205e+00,3.141278399256611231e-02
3.033483373957565732e+00,3.358824548195271653e-02
3.071287958913780258e+00,3.256354228129695882e-02
3.109092543869995673e+00,3.282329731558412261e-02
3.146897128826211087e+00,3.643525697650205203e-02
3.184701713782425614e+00,3.568263574744470062e-02
3.222506298738640140e+00,3.911083457995840479e-02
3.260310883694854667e+00,3.596918575346770564e-02
3.298115468651069193e+00,4.552638760590852623e-02
3.335920053607283720e+00,4.511263755199467623e-02
3.373724638563498246e+00,5.322779116472634714e-02
3.411529223519713661e+00,4.457028329589353410e-02
3.449333808475929075e+00,5.388247779020063216e-02
3.487138393432143602e+00,5.397201354285934699e-02
3.524942978388358128e+00,5.976325475656903141e-02
3.562747563344572654e+00,6.940386183753695371e-02
3.600552148300787181e+00,6.653402689734673470e-02
3.638356733257001707e+00,7.283026212460874671e-02
3.676161318213217122e+00,7.866628755755393498e-02
3.713965903169432536e+00,7.329376663454673091e-02
3.751770488125647063e+00,8.432691316748104626e-02
3.789575073081861589e+00,9.853035941059802572e-02
3.827379658038076116e+00,9.680803671158476342e-02
3.865184242994290642e+00,1.025362761807574047e-01
3.902988827950505168e+00,9.150494183360126377e-02
3.940793412906719695e+00,1.130998508716286877e-01
3.978597997862935109e+00,1.028746946063807260e-01
4.016402582819150524e+00,1.107457276904192656e-01
4.054207167775365050e+00,1.300426787384477145e-01
4.092011752731579577e+00,8.954493558571233192e-02
4.129816337687794103e+00,1.102828180526551766e-01
4.167620922644008630e+00,1.121124229051171234e-01
4.205425507600223156e+00,1.082533047363612305e-01
4.243230092556438571e+00,1.082238877726172249e-01
4.281034677512653985e+00,1.199397765250743153e-01
4.318839262468868512e+00,9.971568796820877434e-02
4.356643847425083038e+00,1.175582583867674086e-01
4.394448432381297565e+00,1.045740504721904135e-01
4.432253017337512091e+00,7.826369754726796024e-02
4.470057602293726617e+00,7.685849961342706982e-02
4.507862187249941144e+00,6.203828479707266391e-02
4.545666772206156558e+00,5.391888792934095009e-02
4.583471357162371973e+00,2.839525417044096861e-02
4.621275942118586499e+00,1.124328439630991813e-02
4.659080527074801026e+00,5.410783525969592271e-03


==> assets/runtime/hochstaufen_gc/table_flat_dir.csv <==
light,smoothE,smoothD,glintUniformE,glintUniformD
Directional,\phantom{0}1.4,0.1,\phantom{0}2.1,0.4


==> assets/runtime/hochstaufen_gc/table_flat_ibl.csv <==
light,smoothE,smoothD,glintIVuniformUshortE,glintIVuniformUshortD,glintVIIIuniformUshortE,glintVIIIuniformUshortD,wangUniformUshortE,wangUniformUshortD
Static IBL,\phantom{0}1.5,0.2,\phantom{0}2.4,0.5,\phantom{0}6.3,0.1,\phantom{0}2.1,0.1
Dynamic IBL,\phantom{0}1.8,0.2,\phantom{0}3.0,0.6,\phantom{0}6.7,0.1,\phantom{0}2.3,0.2


==> assets/runtime/xpswin11_gc/table_flat_dir.csv <==
light,smoothE,smoothD,glintUniformE,glintUniformD
Directional,\phantom{0}5.9,0.5,9.6,1.8


==> assets/runtime/xpswin11_gc/table_flat_ibl.csv <==
light,smoothE,smoothD,glintIVuniformUshortE,glintIVuniformUshortD,glintVIIIuniformUshortE,glintVIIIuniformUshortD,wangUniformUshortE,wangUniformUshortD
Static IBL,\phantom{0}5.4,0.9,11.3,2.6,29.3,2.0,10.0,0.6
Dynamic IBL,\phantom{0}5.6,0.9,11.4,2.2,30.1,0.5,10.3,0.5

